Nature of Striation in 21 cm Channel Maps: Velocity Caustics

The alignment of striated intensity structures in thin neutral hydrogen (HI) spectroscopic channels with Galactic magnetic fields has been observed. However, the origin and nature of these striations are still debatable. Some studies suggest that the striations result solely from real cold-density filaments without considering the role of turbulent velocity fields, i.e., the velocity caustics effect in shaping the channel's intensity distribution. To determine the relative contribution of density and velocity in forming the striations in channel maps, we analyze synthetic observations of channel maps obtained with simulations that represent realistic magnetized multi-phase HI. We vary the thickness of the channel maps and apply the Velocity Decomposition Algorithm to separate the velocity and density contributions. In parallel, we analyze GALFA HI observations and compare the results. Our analysis shows that the thin channels are dominated by velocity contribution, and velocity caustics mainly generate the HI striations. We show that velocity caustics can cause a correlation between unsharp-masked HI structures and far-infrared emission. We demonstrate that the linear HI fibers revealed by the Rolling Hough Transform (RHT) in thin velocity channels originate from velocity caustics. As the thickness of channel maps increases, the relative contribution of density to fluctuations in channel maps also increases. As a result, more RHT-detected fibers tend to be perpendicular to the magnetic field. Conversely, the alignment with the magnetic field is the most prominent in thin channels. We conclude that similar to the Velocity Channel Gradients (VChGs) approach, RHT traces magnetic fields through the analysis of velocity caustics in thin channel maps.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
